A dense mini-Neptune orbiting the bright young star HD 18599

Very little is known about the young planet population because the detection of small planets orbiting young stars is obscured by the effects of stellar activity and fast rotation which mask planets within radial velocity and transit data sets. The few planets that have been discovered in young clusters generally orbit stars too faint for any detailed follow-up analysis. Here we present the characterization of a new mini-Neptune planet orbiting the bright (V=9) and nearby K2 dwarf star, HD 18599. The planet candidate was originally detected in TESS light curves from Sectors 2, 3, 29, and 30, with an orbital period of 4.138~days. We then used HARPS and FEROS radial velocities, to find the companion mass to be 25.5$\pm$4.6~M$_\oplus$. When we combine this with the measured radius from TESS, of 2.70$\pm$0.05~R$_\oplus$, we find a high planetary density of 7.1$\pm$1.4~g cm$^{-3}$. The planet exists on the edge of the Neptune Desert and is the first young planet (300 Myr) of its type to inhabit this region. Structure models argue for a bulk composition to consist of 23% H$_2$O and 77% Rock and Iron. Future follow-up with large ground- and space-based telescopes can enable us to begin to understand in detail the characteristics of young Neptunes in the galaxy.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
